Document Image Binarization with Fully Convolutional Neural Networks

Binarization of degraded historical manuscript images is an important pre-processing step for many document processing tasks. We formulate binarization as a pixel classification learning task and apply a novel Fully Convolutional Network (FCN) architecture that operates at multiple image scales, including full resolution. The FCN is trained to optimize a continuous version of the Pseudo F-measure metric and an ensemble of FCNs outperform the competition winners on 4 of 7 DIBCO competitions. This same binarization technique can also be applied to different domains such as Palm Leaf Manuscripts with good performance. We analyze the performance of the proposed model w.r.t. the architectural hyperparameters, size and diversity of training data, and the input features chosen.

==> graphs/arch/depth.txt <==
6 93.65
7 93.48
8 93.61
9 93.80
10 93.65
11 93.70
12 93.67
13 93.83


==> graphs/arch/kernel.txt <==
3 92.82
5 93.53
7 93.47
9 93.71
11 93.64


==> graphs/arch/scale.txt <==
1 93.28
2 93.49
3 93.46
4 93.78
5 93.71


==> graphs/arch/width.txt <==
24 93.94
36 93.69
48 93.78
64 93.85
80 93.74
96 93.65


==> graphs/curve/num_data.txt <==
9243978  92.95
19221336 91.63
29590276 91.81
36654506 92.90
46142640 93.22
61919587 93.39
68271080 93.76


==> graphs/curve/perc_data.txt <==
13641402 92.97
27295397 93.88
40946726 93.43
54600721 93.50
68271080 93.76

